An Introduction to String Diagrams for Computer Scientists

This document is an elementary introduction to string diagrams. It takes a computer science perspective: rather than using category theory as a starting point, we build on intuitions from formal language theory, treating string diagrams as a syntax with its semantics. After the basic theory, pointers are provided to contemporary applications of string diagrams in various fields of science.

==> tikz/2-bunit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (2, -0.5) {};
		\node [style=black] (8) at (0.75, -0.5) {};
		\node [style=none] (14) at (2, 0.5) {};
		\node [style=black] (16) at (0.75, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (8);
		\draw (14.center) to (16);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/Lawvere-distributive-del-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, -0) {};
		\node [style=black] (1) at (0.75, -0) {};
		\node [style=none] (2) at (-1, 0.5) {\scriptsize $x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/bunit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (1) at (0.5, 0) {};
		\node [style=none] (4) at (1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/monoid-unit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (116) at (4.75, 0) {};
		\node [style=none] (118) at (2.75, 0) {};
		\node [style=state] (119) at (2.5, 0) {$u$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-180, out=0] (118.center) to (116.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/smc/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71) at (1.25, 0) {};
		\node [style=none] (72) at (-1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (72.center) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/wunit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8) at (0.75, 0) {};
		\node [style=none] (17) at (0.25, 0) {};
		\node [style=white] (23) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17.center) to (8.center);
		\draw (23) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}

